OpenIVM: a SQL-to-SQL Compiler for Incremental Computations

This demonstration presents a new Open Source SQL-to-SQL compiler for Incremental View Maintenance (IVM). While previous systems, such as DBToaster, implemented computational functionality for IVM in a separate system, the core principle of OpenIVM is to make use of existing SQL query processing engines and perform all IVM computations via SQL. This approach enables the integration of IVM in these systems without code duplication. Also, it eases its use in cross-system IVM, i.e. to orchestrate an HTAP system in which one (OLTP) DBMS provides insertions/updates/deletes (deltas), which are propagated using SQL into another (OLAP) DBMS, hosting materialized views. Our system compiles view definitions into SQL to eventually propagate deltas into the table that materializes the view, following the principles of DBSP. Under the hood, OpenIVM uses the DuckDB library to compile (parse, transform, optimize) the materialized view maintenance logic. We demonstrate OpenIVM in action (i) as the core of a DuckDB extension module that adds IVM functionality to it and (ii) powering cross-system IVM for HTAP, with PostgreSQL handling updates on base tables and DuckDB hosting materialized views on these.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 2.00   ACM switches to electronic only version.
	       We do not print article tabs anymore.
	       New copyright wording.
	       Deleted acmPrice.

Version 1.93   Added PACMSE

Version 1.92   Documentation update
	       Emergency change: changed order of hyperref and hyperxmp
	       due to changes in the undelying packages

Version 1.91   Minor changes in ACMCP format

Version 1.90a  Changes in the sample keywords and concepts

Version 1.90   Journal ISSN updated

Version 1.89a  Added version info to .bst

Version 1.89   Bug fixes
	       Redesign of ACMCP
	       New positioning of badges
	       New journals: PACMMOD, TOPML

Version 1.88   New ISSNs
	       Documentation updates
	       New journal:  PACMNET

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page
	       New journals: JATS, ACMJCSS, TORS
	       Bug fixes

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> paper_old.txt <==
%auto-ignore

%%
%% This is file `sample-sigconf.tex',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% samples.dtx  (with options: `sigconf')
%% 
%% IMPORTANT NOTICE:
%% 
%% For the copyright see the source file.
%% 
%% Any modified versions of this file must be renamed
%% with new filenames distinct from sample-sigconf.tex.
%% 
%% For distribution of the original source see the terms
%% for copying and modification in the file samples.dtx.
%% 
%% This generated file may be distributed as long as the
%% original source files, as listed above, are part of the
%% same distribution. (The sources need not necessarily be
%% in the same archive or directory.)
%%
%% Commands for TeXCount
%TC:macro \cite [option:text,text]
%TC:macro \citep [option:text,text]
%TC:macro \citet [option:text,text]
%TC:envir table 0 1
%TC:envir table* 0 1
%TC:envir tabular [ignore] word
%TC:envir displaymath 0 word
%TC:envir math 0 word
%TC:envir comment 0 0
%%
%%
%% The first command in your LaTeX source must be the \documentclass command.
\documentclass[sigconf,9pt]{acmart}
%% NOTE that a single column version may be required for 
%% submission and peer review. This can be done by changing
%% the \doucmentclass[...]{acmart} in this template to 
%% \documentclass[manuscript,screen]{acmart}
%% 
%% To ensure 100% compatibility, please check the white list of
%% approved LaTeX packages to be used with the Master Article Template at
%% https://www.acm.org/publications/taps/whitelist-of-latex-packages 
%% before creating your document. The white list page provides 
%% information on how to submit additional LaTeX packages for 
%% review and adoption.
%% Fonts used in the template cannot be substituted; margin 
%% adjustments are not allowed.
%%
%%
%% \BibTeX command to typeset BibTeX logo in the docs
\AtBeginDocument{%
  \providecommand\BibTeX{{%
    \normalfont B\kern-0.5em{\scshape i\kern-0.25em b}\kern-0.8em\TeX}}}

%% Rights management information.  This information is sent to you
%% when you complete the rights form.  These commands have SAMPLE
%% values in them; it is your responsibility as an author to replace
%% the commands and values with those provided to you when you
%% complete the rights form.
\setcopyright{acmlicensed}
\copyrightyear{2024}
\acmYear{2024}
\acmDOI{XXXXXXX.XXXXXXX}

%% These commands are for a PROCEEDINGS abstract or paper.
\acmConference[SIGMOD2024]{Make sure to enter the correct
  conference title from your rights confirmation email}{June 09--15,
  2024}{Santiago de Chile}
%
%  Uncomment \acmBooktitle if th title of the proceedings is different
%  from ``Proceedings of ...''!
%
%\acmBooktitle{Woodstock '18: ACM Symposium on Neural Gaze Detection,
%  June 03--05, 2018, Woodstock, NY} 
\acmISBN{978-1-4503-XXXX-X/18/06}


%%
%% Submission ID.
%% Use this when submitting an article to a sponsored event. You'll
%% receive a unique submission ID from the organizers
%% of the event, and this ID should be used as the parameter to this command.
%%\acmSubmissionID{123-A56-BU3}

%%
%% For managing citations, it is recommended to use bibliography
%% files in BibTeX format.
%%
%% You can then either use BibTeX with the ACM-Reference-Format style,
%% or BibLaTeX with the acmnumeric or acmauthoryear sytles, that include
%% support for advanced citation of software artefact from the
%% biblatex-software package, also separately available on CTAN.
%%
%% Look at the sample-*-biblatex.tex files for templates showcasing
%% the biblatex styles.
%%

%%
%% The majority of ACM publications use numbered citations and
%% references.  The command \citestyle{authoryear} switches to the
%% "author year" style.
%%
%% If you are preparing content for an event
%% sponsored by ACM SIGGRAPH, you must use the "author year" style of
%% citations and references.
%% Uncommenting
%% the next command will enable that style.
%%\citestyle{acmauthoryear}
\usepackage{listings}
\usepackage[mathscr]{euscript}
\usepackage{amsfonts}
\lstset{
    language=SQL,
    frame=single,
    breaklines=true,
    basicstyle=\small\ttfamily,
    keywordstyle=\color{blue},
    commentstyle=\color{green!50!black},
    stringstyle=\color{red},
    numbers=left,
    numberstyle=\tiny\color{gray},
    showstringspaces=false
}

%%
%% end of the preamble, start of the body of the document source.
\begin{document}

%%
%% The "title" command has an optional parameter,
%% allowing the author to define a "short title" to be used in page headers.
%\title{Open-IVM: a Demonstration of a DuckDB-based SQL-to-SQL Incremental Computations Compiler}
\title{OpenIVM: a SQL-to-SQL Compiler for Incremental Computations}

%%
%% The "author" command and its associated commands are used to define
%% the authors and their affiliations.
%% Of note is the shared affiliation of the first two authors, and the
%% "authornote" and "authornotemark" commands
%% used to denote shared contribution to the research.
\author{Ilaria Battiston}
\email{ilaria@cwi.nl}
\orcid{0009-0007-6180-364X}
\affiliation{%
  \institution{Centrum Wiskunde \& Informatica}
  \streetaddress{Science Park 123}
  \city{Amsterdam}
  \country{The Netherlands}
}

\author{Kriti Kathuria}
\email{kriti.kathuria@uwaterloo.ca}
\orcid{0009-0001-7451-6363}
\affiliation{%
  \institution{University of Waterloo}
  \streetaddress{200 University Avenue West}
  \city{Waterloo}
  \country{Canada}
}

\author{Peter Boncz}
\email{boncz@cwi.nl}
\orcid{FILL ME}
\affiliation{%
  \institution{Centrum Wiskunde \& Informatica}
  \streetaddress{Science Park 123}
  \city{Amsterdam}
  \country{The Netherlands}
}

%%
%% By default, the full list of authors will be used in the page
%% headers. Often, this list is too long, and will overlap
%% other information printed in the page headers. This command allows
%% the author to define a more concise list
%% of authors' names for this purpose.
\renewcommand{\shortauthors}{Battiston et al.}

%%
%% The abstract is a short summary of the work to be presented in the
%% article.
\begin{abstract}
This demonstration presents a new Open Source SQL-to-SQL compiler for Incremental View Maintenance (IVM). 
While previous systems, such as DBToaster, implemented computational functionality for IVM in a separate system, the core principle of OpenIVM is to make use of existing SQL query processing engines and perform all IVM computations via SQL. 
This approach enables the integration of IVM in these systems without code duplication. Also, it eases its use in {\em cross-system} IVM, i.\:e. to orchestrate a HTAP system in which one (OLTP) DBMS provides insertions/updates/deletes (deltas), which are propagated using SQL into another (OLAP) DBMS, hosting materialized views.
Our system compiles view definitions into SQL to eventually propagate deltas into the table that materializes the view, following the principles of DBSP.

Under the hood, OpenIVM uses the DuckDB library to compile (parse, transform, optimize) the materialized view maintenance logic. We demonstrate OpenIVM in action (i) as the core of a DuckDB extension module that adds IVM functionality to it and (ii) powering cross-system IVM for HTAP, with PostgreSQL handling updates on base tables and DuckDB hosting materialized views on these. 
\end{abstract}

%%
%% The code below is generated by the tool at http://dl.acm.org/ccs.cfm.
%% Please copy and paste the code instead of the example below.
%%
\begin{CCSXML}
<ccs2012>
<concept>
<concept_id>10002951.10002952.10003190.10003192</concept_id>
<concept_desc>Information systems~Database query processing</concept_desc>
<concept_significance>500</concept_significance>
</concept>
</ccs2012>
\end{CCSXML}

\ccsdesc[500]{Information systems~Database query processing}

%%
%% Keywords. The author(s) should pick words that accurately describe
%% the work being presented. Separate the keywords with commas.
\keywords{Incremental view maintenance, HTAP, compiler}

%% A "teaser" image appears between the author and affiliation
%% information and the body of the document, and typically spans the
%% page.

\iffalse
\received{20 February 2007}
\received[revised]{12 March 2009}
\received[accepted]{5 June 2009}
\fi 

%%
%% This command processes the author and affiliation and title
%% information and builds the first part of the formatted document.
\maketitle

\section{Introduction \& Related Work}\label{intro}
Incremental View Maintenance (IVM) is the process of incrementally propagating changes in base tables into a previously computed query result instead of completely re-calculating the query from the changed base tables.

\noindent\textbf{Previous work.}
IVM has been studied in depth in the past decades, and we consider DBSP~\cite{budiu2022dbsp} the most comprehensive (and recent) work on the matter. Its core idea is to consider each query operator to be performing a stream of integrations and differentiations.
Using this principle, it then becomes possible to support arbitrarily complex queries through composition.
However, the paper that describes DBSP is conceptual and does not describe a system or strategy that implements its ideas or (consequently) any experimental performance evaluation.

The past decades have also shown that there are different approaches regarding which intermediate results to materialize and maintain under IVM.
Early strategies were conservative and did not maintain any intermediate results beyond the final materialized result table, limiting the classes of queries that could be maintained efficiently.
%We regard an IVM strategy efficient if the algorithm to propagate deltas on the base tables into the final materialized result is in a lower complexity class than recomputing the view from scratch -- in the ideal case, such an algorithm would be linear in the size of the deltas.
The DBToaster~\cite{ahmad2012dbtoaster} approach showed that an {\em aggressive} materialization strategy could provide significantly better view maintenance performance than all techniques preceding it.
One should note that efficient IVM maintenance still involves trade-offs, not only because creating additional intermediates increases space overhead.
The workload also matters: the desired granularity and frequency of update propagation, as well as the frequency and cost of queries to the view.
\iffalse
The reason is that the computational cost of maintenance is paid every time changes are propagated.
Batching changes together can amortize part of this cost but comes at the price of reduced recency. 
Ideally, an IVM system should be able to apply different materialization strategies rather than a single one.
\fi

On the implementation side, many database systems offer some form of IVM; however, unlike DBSP, they typically have limitations on the complexity of the queries that can be supported.
Recent examples include the Snowflake incremental processing engine~\cite{10.1145/3589776} or DataBricks Materialized Views\footnote{https://www.databricks.com/blog/introducing-materialized-views-and-streaming-tables-databricks-sql}.
Notably, both mentioned systems also assume some form of streaming: explicit SQL support for capturing updates, with Databricks specifically advocating using materialized views fed by streams of incoming tuples.

\vspace{3mm}\noindent\textbf{OpenIVM.} 
%In an era where data is continuously generated, stored, and analyzed, many different databases have emerged. This calls for the implementation of techniques for them to interact with each other. 
One motivation for OpenIVM is to construct pipelines that capture streams of updates in one system and feed into materialized views in another system. We call this  "\textit{cross-system}" IVM.

Our use case encompasses decentralized privacy-preserving systems: information from  personal data stores flows into centralized views, while preserving privacy constraints by guaranteeing coarse-grained aggregation of sensitive attributes.\footnote{The RDDA~\cite{pub:33318} (Responsible Decentralized Data Architectures) project}.
As another example, an HTAP pipeline could be constructed with cross-system IVM by capturing deltas in an OLTP system and feeding these into an IVM computation that maintains materialized views in an OLAP system.

Previous IVM implementations, such as DBToaster~\cite{ahmad2012dbtoaster} and Materialize\footnote{https://materialize.com/}, opted to create separate computational engines.
If the goal is to deploy the IVM into existing database systems, a separate engine duplicates query processing functionality. Following the DBSP approach, all incremental computations can be performed using relational ingredients: tables, index structures, algebraic operators and insert/delete/update/upsert actions.
We, therefore, created OpenIVM as a {\em compiler}. Our implementation takes in input a database schema and view definition and generates from there the DDL to create delta tables and possibly intermediate tables and index structures, plus SQL statements that eventually propagate updates from delta tables into the materialized view table.
The motivation for our work on SQL-to-SQL IVM is, consequently, to provide a {\em portable} framework that can be integrated into multiple database systems without adding overhead and duplicating functionality.
This utility applies either in a single system, introducing or enhancing its IVM capability, or as a bridge between two systems (cross-system IVM).

We realize that different database systems use different SQL dialects, a problem that we need to place more emphasis on in the future, but does not affect so much the PostgreSQL and DuckDB systems that we use here (they use the same parser). To increase portability, we aim to extend our implementation with an additional intermediate tree representation of the operators before emitting SQL, following the approach proposed in the Coral system\footnote{https://github.com/linkedin/coral}.

A final motivation behind OpenIVM is to provide a tool for IVM research for others to build on, allowing others to experiment more easily with different intermediate result materialization strategies and other query optimizations (indexes, relational operators).

In our demonstration of OpenIVM, we show two use-cases: (i) we create a DuckDB~\cite{48-DBLP:conf/sigmod/RaasveldtM19} extension module that introduces IVM to DuckDB, powered by OpenIVM, and (ii) we show cross-system IVM with changes in PostgreSQL base tables being propagated to materialized views in DuckDB.

\section{Approach}\label{approach}

\noindent\textbf{DBSP Framework.}  The IVM problem statement is as follows: given a base table $T$ and a view $V$ defined by a query $Q$ over $T$ like $V = Q(T)$, maintain the contents of $V$ as a function of the changes to the base table. More precisely: %let $T$ be the initial base table is $T$ and let $T'$ be the table after a transaction. Let $V = Q(T)$ and $V' = Q(T')$. 
let $\Delta T$ represent the change to the base table $T$ and let $\Delta V$ the change to the view $V$, as a result of executing $Q$ on the new table. Then, IVM seeks to find an algorithm $f: f(\Delta T) = \Delta V$.

DBSP presents a framework that allows finding an $f$ for any arbitrary relational query. It presents two operators $\mathscr{D}$ and $\mathcal{I}$. Let $T'$ be the table after applying a transaction (insertion, delete, update) to $T$, and $V'$ be the new view after rerunning $Q$ on the new table $T'$. The \textit{differentiation} operator $\mathscr{D}$ generates the $\Delta T$ as $T' - T$, and $\Delta V$ as $V'-V$. The \textit{integration} operator $\mathcal{I}$ performs the inverse of $\mathscr{D}$, i.e., reconstitutes the changes such as $T + \Delta T = T'$ and $V+\Delta V = V'$. The notion of $+$ and $-$ is defined precisely in the below paragraphs. DBSP presents the incremental forms of the relational operators, and a series of steps to convert a relational query $Q$ into its incremental form using the incremental operators. This incremental query takes as input $\Delta T$ and produces as output $\Delta V$. If a query is $V = \pi(\sigma(T))$, then its incremental form will be $\Delta V = \pi^*(\sigma^*(\Delta T))$, where the $^*$ superscript denotes the incremental version of each operator.

OpenIVM utilizes the DBSP concepts: first, it generates the logical plan for $Q$ using the DuckDB planner. Then, rewrite rules convert the relational operators to their incremental form. Specifically, the incremental forms of selection and projection operators are the same as their relational form, and the incremental form of join consists of three relational join operators~\cite{budiu2022dbsp}. The input to the new logical plan is the change to the base table $\Delta T$; the output is $\Delta V$, which is combined with the existing view $V$.

It is relevant to mention that the DBSP method operates on $\mathbb{Z}$-sets and not the sets consisting in the basis of relational algebra. Thus, all relational constructs defined above must be converted to $\mathbb{Z}$-sets. In order to do so, we associate a weight or \textit{multiplicity} with every element in the set, representing its frequency. For example, the $\mathbb{Z}$-set for the set \{\textit{apple}, \textit{banana}\} is \{\textit{apple} $\rightarrow$ 1, \textit{banana} $\rightarrow$ 1\}. The $+$ and $-$ in the context of the $\mathscr{D}$ and $\mathcal{I}$ operate on these weights. We use \lstinline[keywordstyle=\color{black}]{true} and \lstinline[keywordstyle=\color{black}]{false} instead of integer weights, representing respectively insertions and deletions in $\Delta T$; these multiplicities carry over to $\Delta V$. In our implementation, tuples with frequency $N$ are modelled with $N$ copies of the same element and multiplicity 1.

To combine $\Delta V$ with $V$, we perform a union for the insertions and a set difference for the deletions, following the semantics of the integration operation $\mathcal{I}$. For aggregate queries such as \texttt{SUM} and \texttt{COUNT}, the boolean multiplicity column itself is insufficient to combine the query result. Therefore, we employ the multiplicity along with the aggregation function output. For example, if the $\Delta V$ is \{\textit{apple} $\rightarrow$ (\lstinline[keywordstyle=\color{black}]{false}, 3), \textit{banana} $\rightarrow$ (\lstinline[keywordstyle=\color{black}]{true}, 1)\} and $V$ is \{apple $\rightarrow$ (\lstinline[keywordstyle=\color{black}]{true}, 5), \textit{banana} $\rightarrow$ (\lstinline[keywordstyle=\color{black}]{true}, 2)\}, then the new view $V'$ would be \{\textit{apple} $\rightarrow$ (\lstinline[keywordstyle=\color{black}]{true}, 2), \textit{banana} $\rightarrow$ (\lstinline[keywordstyle=\color{black}]{true}, 3)\}: 3 units of \textit{apple} were removed and 1 unit of \textit{banana} was added.

\iffalse
Another important research question when implementing the IVM steps to be propagated within multiple systems is how to propagate changes from $T$ to $\Delta T$. This process could be done in many ways: for instance, through triggers, optimizer rules, or not at all, in systems such as append-only streams. This choice is also currently left to the user through system flags. 
\fi


\begin{figure}
  \centering
  \includegraphics[width=\linewidth]{ivm_final.drawio.png}
  \vspace{-3mm}\caption{Our IVM engine implementation, consisting of a SQL-to-SQL compiler wrapped around DuckDB. Users can specify the expected optimization strategies through flags.}
  \vspace{-5mm}\label{fig:ivm}
\end{figure}

\vspace{3mm}\noindent\textbf{The Compiler: DuckDB inside OpenIVM.}
DuckDB~\cite{48-DBLP:conf/sigmod/RaasveldtM19} is an embedded analytical DBMS originally developed at CWI; it caters to many analytical use cases, including data science and data transformation pipelines, and can be deployed in mobile apps, in-browser (using WASM), as well as laptops and even cloud computing, thanks to its small footprint, portable code, and embeddable nature.

Figure \ref{fig:ivm} shows how the OpenIVM SQL-to-SQL compiler takes advantage of DuckDB being an embedded database: it links it in as a library. This gives it access to the DuckDB SQL parser, planner, and optimizer, which are crucial infrastructure for IVM query rewriting, and optimization.

It is not required to fork DuckDB to extend its functionality, as it allows to write {\em extension} modules in C++.
These extension modules can be loaded on the fly in a running DuckDB to extend its catalog, access methods, parser, optimizer, and execution operators.
Parsers are notoriously non-extensible. The DuckDB approach here is to first use its own parser, but on syntax errors, try to re-parse a SQL statement with fall-back parsers provided by extensions.
An extension module registers its new functionality by calling DuckDB registration functions.
These registration functions can also be called directly from an application that uses DuckDB as a library.
This is what our SQL-to-SQL compiler does: it registers some extension functionality, namely a parser extension and extra rewrite rules in the optimzer. 

Similar to DuckPGQ~\cite{pub:32773} (which adds SQL/PGQ syntax), we developed a simple fall-back parser that recognizes the \texttt{CREATE MATERIALIZED VIEW} syntax, removes the \texttt{MATERIALIZED} keyword and finally returns into the original DuckDB parser.
The query is then transformed by DuckDB into a tree of parsed statements, then into a logical algebra tree, and subsequently optimized. 
As a final step in the optimization, DuckDB will call the OpenIVM extension rules.
Here, we substitute bindings at the leaves such that the query is executed against the changes rather than the original table. The DBSP-style rewriting of the relational query operators is performed in a bottom-up fashion, rewriting all relational operators into their incremental equivalents. 

In terms of query optimization, aggregation, for instance, allows building an index on the materialized aggregation table (using the \texttt{GROUP BY} columns as keys). Similarly, one can think of various relational strategies for incorporating changes in a materialized aggregation by replacing the materialized table with a \texttt{UNION} and regrouping, or a full-outer-join, or by maintaining it with a left-join with an \texttt{UPSERT} (ignoring deletions here for simplicity).
The materialization strategy (eager, none, or something in between) provides a similar search space for alternative IVM computation plans. 
For now, we only implemented a small number of alternatives, and choosing one is controlled manually using compiler switches; but in the future, the search space should increase, and cost-based optimization should then make these choices.

Another important research question in cross-system IVM is how to propagate changes from $T$ to $\Delta T$. This process could be done in many ways: through triggers, optimizer rules, or not at all, in systems such as append-only streams. This choice is also currently left to the user.


\begin{figure}
  \centering
  \includegraphics[width=\linewidth]{duckdb.drawio.png}
  \vspace{-3mm}\caption{Our IVM optimizer extension, interacting with the DuckDB core engine.}
  \vspace{-5mm}\label{fig:duckdb}
\end{figure}

\vspace{3mm}\noindent\textbf{The Extension Module: OpenIVM inside DuckDB.}
While the OpenIVM SQL-to-SQL compiler can be used as a standalone command-line tool, we could also wrap it into a dynamically loadable DuckDB extension module. Our implementation, as shown in Figure \ref{fig:duckdb}, extends the DuckDB query processing pipeline. The purpose of such, specifically, is to add IVM to DuckDB \textit{natively}.
To achieve this, when the fall-back parser parses a \texttt{CREATE MATERIALIZED VIEW}, we execute the compiled output to create the delta tables as well as any generated intermediate result tables or indexes, as well as a table that represents the materialized result. 
We store the SQL scripts that propagate the contents of the delta tables to the materialized view table on the disk, to allow future inspection and usage without having to start DuckDB.
Furthermore, another optimizer rule can then be used to intercept \texttt{INSERT}/\texttt{DELETE}/\texttt{UPDATE} statements into the base tables. These are translated into actions that carry through these base table changes, fill the delta tables $\Delta T$, and kick off the SQL propagation scripts.

One single materialized view $V$ definition corresponds to multiple SQL instructions: the $\Delta T$ are created for each $T$, along with their eventual indexes and boolean multiplicity columns. Furthermore, the $\Delta_i V$ are generated, where $i = 1, \dots N$ and $N$ is the number of views to materialize. Currently, our IVM implementation only supports single-table ($N = 1$) projections, filters, grouping, and the aggregates \texttt{SUM} and \texttt{COUNT}; we are in the process of extending it to \texttt{MIN}, \texttt{MAX} and \texttt{JOIN}.

Internally, we store materialized views as tables and save their additional properties -- query plan, SQL string, query type -- in metadata tables. Once the setup for IVM has been generated, we can process the queries to compute incrementally. This step happens by implicitly calling a table function, adding a dummy node to the plan of the original query to trigger the optimizer rules. 

However, more is needed to translate the newly generated logical representation to SQL: IVM requires multiple post-processing steps to ensure consistency of $\Delta T$. These comprehend:
\begin{enumerate}
\item Insertion in $\Delta V$ of the tuples resulting from querying $\Delta T$
\item Insertion or update in $V$ of the newly-inserted tuples in $\Delta V$, removing the multiplicity column
\item Deletion of the invalid rows in $V$, e.\:g. the ones with \texttt{SUM} or \texttt{COUNT} equal to 0, or \lstinline[keywordstyle=\color{black}]{false} multiplicity without aggregate
\item Deletion from $\Delta T$ and $\Delta V$ after applying the changes
\end{enumerate}
The SQL instructions emitted for Step 2 can drastically change depending on the input query. For example, a \texttt{GROUP BY} query with an aggregation function will be translated into a \texttt{LEFT JOIN} rather than a \texttt{UNION} because of the sublinear complexity of joining indexed tables. 

As we show during the demonstration, preliminary results indicate clear improvements in resource consumption by executing incremental computations rather than running the query against the whole dataset. We also examine the overhead caused by having a materialized index: its creation is necessary for aggregate queries, as DuckDB requires an index to apply upserts. 
The ART is generated after having populated $V$, as it is more efficient to build small indexes for each chunk and merge them. However, its creation only adds significant overhead the first time, and it can be used in the future to speed up joins, especially when the joined part has just a few unique keys. 

% Currently, our system implements the propagation of changes from $T$ to $\Delta T$ through optimizer rules.

\section{Demonstration Scenarios}\label{demo}
\vspace{0mm}\noindent\textbf{Enabling IVM inside DuckDB}
We demonstrate our system, providing visitors with two scenarios. We set up a GitHub repository containing our OpenIVM extension\footnote{https://github.com/ila/duckdb/tree/rdda/extension/openivm} that implements table functions to run queries and benchmarks. Our demonstration aims to familiarize users with incremental representations of computations in SQL and how easily they can be plugged into relational systems. We use a laptop connected to an AWS \texttt{r7gd.8xlarge} instance and a monitor. 

We allow visitors to run arbitrary queries on our DuckDB IVM infrastructure. Furthermore, we provide pre-loaded datasets to experiment with (sales of a product, TPC-H, artificial groups) and additional ideas for queries to write in the DuckDB shell. Users can then examine the compiled output and check the correct result of the incremental computations applied to $V$. Here, we show an example of what a query emitted by our compiler looks like and the necessary steps to obtain it. 

\begin{lstlisting}[caption={Example DDL for our IVM setup}, label={lst:ddl}]
CREATE TABLE groups(group_index VARCHAR, group_value INTEGER);
CREATE MATERIALIZED VIEW query_groups AS SELECT group_index, SUM(group_value) AS total_value FROM groups GROUP BY group_index;
\end{lstlisting}

Given this DDL, our IVM compiler will emit new queries (omitted for brevity) to provide the required tables $\Delta T$ and $\Delta V$ to store changes. Then, the compiler generates the SQL statements to propagate modifications, as shown below.

\begin{lstlisting}[caption={Generated SQL instructions for IVM}, label={lst:ivm}]
INSERT INTO delta_query_groups
SELECT group_index, SUM(group_value) AS total_value, _duckdb_ivm_multiplicity
FROM delta_groups
GROUP BY group_index, _duckdb_ivm_multiplicity;
INSERT OR REPLACE INTO query_groups
WITH ivm_cte AS (
SELECT group_index, 
    SUM(CASE WHEN _duckdb_ivm_multiplicity = FALSE THEN -total_value ELSE total_value END) AS total_value
FROM delta_query_groups
GROUP BY group_index)
SELECT query_groups.group_index, 
    SUM(COALESCE(query_groups.total_value, 0) + delta_query_groups.total_value)
FROM ivm_cte AS delta_query_groups
LEFT JOIN query_groups ON query_groups.group_index = delta_query_groups.group_index;
DELETE FROM query_groups WHERE total_value = 0;
DELETE FROM delta_query_groups;
\end{lstlisting}
These SQL commands can either be run eagerly, i.\:e. every time a change is registered on the base table, or lazily, i.\:e. refreshing the materialized view when it is queried. In our examples, we choose to employ the latter approach.

Once we demonstrate the potentialities of our compiler, we want to give users the possibility to benchmark it and test it in DuckDB. We offer different benchmarks with sets of pre-written \texttt{GROUP BY} queries to show how computationally intensive each part of the incremental maintenance is. For example, we evaluate Query 1 of TPC-H (currently modified, removing the average) and the previously shown grouping query. For that, we generate synthetic strings as grouping keys and a 32-bit integer as a value to aggregate. We argue that the incremental computation approach is more efficient than recalculating $V$ each time it is queried, providing live results to visitors. 

\begin{figure}
  \centering
  \includegraphics[width=\linewidth]{postgres.drawio.png}
   \vspace{-3mm}\caption{Our cross-system IVM demo, showcasing an HTAP workload with DuckDB and PostgreSQL.}
   \vspace{-5mm}\label{fig:cross_system}
\end{figure}

\vspace{3mm}\noindent\textbf{Cross-System IVM}
The architecture for our cross-system IVM is depicted in Figure \ref{fig:cross_system}: we emulate a transactional workload with PostgreSQL using the  datasets previously mentioned. We allow users to input analytical queries to be run from DuckDB to an attached PostgreSQL instance. The data stored on PostgreSQL is accessed via the DuckDB integration with PostgreSQL, which gives access to the PostgreSQL schemata and allows cross-system queries.
The result of the analytical query is stored in a materialized view in DuckDB. This output is incrementally maintained, using the SQL plans generated by our IVM compiler. Visitors can query data stored on PostgreSQL using the DuckDB shell. Furthermore, we provide a script to run the pipeline automatically given an input query $Q$. The output will be the result of $Q$ on the data on PostgreSQL and its changed, stored in a DuckDB materialized view.

We also allow users to benchmark our system: we show a transparent comparison of the query performance in pure DuckDB, pure PostgreSQL, cross-system, and without IVM. 

Using the OpenIVM system is thus becomes possible to combine a trusted and efficient OLTP system (PostgreSQL) with an efficient analytical engine (DuckDB) and also easily transform data from operational tables that are maintained using OLTP into warehoused views for OLAP use cases; thus providing a practical HTAP approach.
%%
%% The next two lines define the bibliography style to be used, and
%% the bibliography file.
\bibliographystyle{ACM-Reference-Format}
\bibliography{sample-base}

\end{document}
\endinput
%%
%% End of file `sample-sigconf.tex'.

